The significant effects of stellar mass estimation on galaxy pair fractions

There exist discrepancies in measurements of the number and evolution of galaxy pairs. The pair fraction appears to be sensitive to both the criteria used to select pair fraction and the methods used to analyze survey data. This paper explores the connection between stellar mass estimation and the pair fraction of galaxies making use of STEEL, the Statistical sEmi-Emprical modeL. Previous results have found the pair fraction is sensitive to choices made when selecting what qualifies as a pair, for example luminosity or stellar mass selections. We find that different estimations of stellar mass such as photometric choice mass-to-light ratio or IMF that effect the stellar mass function also significantly affect the derived galaxy pair fraction. By making use of the galaxy halo connection we investigate these systematic affects on the pair fraction. We constrain the galaxy halo connection using the stellar-mass-halo-mass relationship for two observed stellar mass functions, and the Illustris TNG stellar mass function. Furthermore, we also create a suite of toy models where the stellar-mass-halo-mass relationship is manually changed. For each stellar-mass-halo-mass relation the pair fraction, and its evolution, are generated. We find that enhancements to the number density of high mass galaxies cause steepening of the stellar-mass-halo mass relation, resulting in a reduction of the pair fraction. We argue this is a considerable cause of bias that must be accounted for when comparing pair fractions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PairFractionSystematicTable.txt <==
{"rows_views":[[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"lr","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"G18","cspan":1,"rspan":1,"markup":[1,3]},{"value":"PFT1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"PFT2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"PFT3","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"$M$","cspan":1,"rspan":1,"markup":[1,3]},{"value":"11.95","cspan":1,"rspan":1,"markup":[1,5]},{"value":"-0.25","cspan":1,"rspan":1,"markup":[1,5]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"$M_{z}$","cspan":1,"rspan":1,"markup":[1,7]},{"value":"0.4","cspan":1,"rspan":1,"markup":[1,3]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"+0.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-0.1","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"$N$","cspan":1,"rspan":1,"markup":[1,3]},{"value":"0.032","cspan":1,"rspan":1,"markup":[1,5]},{"value":"+0.04","cspan":1,"rspan":1,"markup":[1,5]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"$N_{z}$","cspan":1,"rspan":1,"markup":[1,7]},{"value":"-0.02","cspan":1,"rspan":1,"markup":[1,5]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"+0.07","cspan":1,"rspan":1,"markup":[1,5]},{"value":"-0.07","cspan":1,"rspan":1,"markup":[1,5]}],[{"value":"$\\beta$","cspan":1,"rspan":1,"markup":[1,7]},{"value":"1.61","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-0.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"$\\beta_{z}$","cspan":1,"rspan":1,"markup":[1,11]},{"value":"-0.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"+0.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-0.3","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"$\\gamma$","cspan":1,"rspan":1,"markup":[1,8]},{"value":"0.54","cspan":1,"rspan":1,"markup":[1,4]},{"value":"0.06","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"$\\gamma_{z}$","cspan":1,"rspan":1,"markup":[1,12]},{"value":"-0.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"+0.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"-0.2","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
